How Many Labels Does Model Choice Need? Certificates and Budgets for Selective Prediction

Classifiers can make identical predictions yet require labels to compare their selective performance: confidence ranks weight the same errors differently. We quantify this requirement for the area under the generalized risk-coverage curve (AUGRC). A prelabel lower bound rules out insufficient budgets. With all labels known, a covering linear program bounds the minimum number of labels sufficient to fix the winner (the certificate size) within $K-1$ labels for $K$ candidates. For fixed $K$, independent uniform orders and identical predictions, the prelabel bound approaches one quarter of the pool. With iid Bernoulli errors independent of the orders, every exact acquisition policy reads almost all labels asymptotically, although a two-candidate certificate needs only half. Across 108 feature-panel comparisons on nine datasets, disagreement labels settle every accuracy choice but no AUGRC choice. A 20% budget is ruled out in 96 conditions; certificates need 56-57% on average. On ten conditions with pretrained image classifiers, confidence-score choice reads 68-91% of 10,000 labels for exact selection and 50-67% with AUGRC tolerance $5\times10^{-4}$. An exact stopping test works with any acquisition order. Together, these results link confidence ranks to label budgets and certified model comparison.

==> figures/budget-states.dat <==
row impossible unresolved certified
5 96 12 0
4 86 22 0
3 0 105 3
2 0 102 6
1 0 78 30
0 0 32 76


==> figures/sensitivity-candidates.dat <==
x lower upper static adaptive
2 38.416217962672846 38.416217962672846 65.571902067291958 65.571902067291958
4 53.781532135762212 54.411208798700493 82.405107008197049 79.519167720782207
8 58.94877185043601 59.900775506792804 85.674129871965974 81.235266858750848


==> figures/sensitivity-tolerance.dat <==
x lower upper static adaptive
0 56.365151993099118 57.155992152746649 84.039618440081512 80.37721728976652
0.5 54.240354074505468 55.134375415114519 82.384374951931321 78.832719678192547
1 52.452208244406862 53.317036183593856 81.000614336463585 77.566523346195453
2 50.152152694007569 50.863273894840319 78.9366984547257 75.112205953161066
5 44.826321391988586 45.692486642432769 72.854485626130682 69.738499499916244
10 39.205538846564771 40.178038023032641 65.565505064034824 62.602667987772676


==> figures/trace.dat <==
t joint centered separate
0 -104.88608045567818 -140.39693841224636 -500
1 -104.88608045567818 -134.99021003915985 -494.34852260590958
2 -104.88608045567818 -133.03221787112852 -492.07903168387327
3 -104.88608045567818 -133.03221787112852 -492.07903168387327
4 -96.609113563545748 -124.75525097899609 -483.8020647917408
5 -88.332146671413312 -116.47828408686365 -475.5250978996084
6 -88.332146671413312 -114.74279102883588 -475.34709861160559
7 -88.332146671413312 -111.56105375578498 -469.69562121751511
8 -88.332146671413312 -108.55731577073692 -468.8056247775009
9 -88.332146671413312 -105.66482734069064 -463.15414738341047
10 -87.976148095407623 -102.41634033463866 -457.28017087931647
11 -87.976148095407623 -100.85884656461374 -457.14667141331432
12 -82.146671413314351 -95.02936988252047 -451.31719473122104
13 -76.317194731221079 -89.199893200427198 -445.48771804912781
14 -76.317194731221079 -89.199893200427198 -444.59772160911353
15 -72.579209683161267 -85.461908152367386 -438.90174439302245
16 -70.487718049127807 -82.858668565325743 -436.63225347098609
17 -70.487718049127807 -82.858668565325743 -435.74225703097187
18 -70.487718049127807 -82.858668565325743 -434.85226059095766
19 -70.487718049127807 -82.858668565325743 -433.96226415094338
20 -70.487718049127807 -82.858668565325743 -433.07226771092917
21 -70.487718049127807 -82.858668565325743 -432.1822712709149
22 -70.487718049127807 -82.858668565325743 -431.29227483090068
23 -70.487718049127807 -82.858668565325743 -430.40227839088647
24 -70.487718049127807 -80.744927020291911 -424.75080099679604
25 -70.487718049127807 -78.987184051263796 -423.86080455678177
26 -70.487718049127807 -76.873442506229978 -418.20932716269135
27 -70.131719473122104 -74.403702385190471 -417.14133143467427
28 -69.864720541117833 -72.089711641153443 -411.75685297258815
29 -69.864720541117833 -70.042719829120685 -410.86685653257388
30 -65.815236739053034 -65.9932360270559 -405.21537913848346
31 -65.815236739053034 -65.9932360270559 -402.58988964044147
32 -61.76575293698825 -62.210751156995372 -396.93841224635099
33 -61.76575293698825 -61.943752224991101 -395.33641865432537
34 -57.938768244927019 -58.539515841936634 -389.68494126023495
35 -57.938768244927019 -58.539515841936634 -387.41545033819864
36 -57.938768244927019 -58.539515841936634 -385.14595941616233
37 -57.938768244927019 -58.539515841936634 -382.87646849412602
38 -57.938768244927019 -58.539515841936634 -380.6069775720897
39 -54.957280170879315 -55.135279458882167 -371.61801352794589
40 -51.975792096831611 -52.153791384834463 -362.62904948380208
41 -48.994304022783908 -49.172303310786759 -353.64008543965826
42 -46.012815948736204 -46.190815236739056 -344.65112139551439
43 -43.0313278746885 -43.209327162691352 -335.66215735137064
44 -40.049839800640804 -40.227839088643641 -326.67319330722677
45 -37.068351726593093 -37.246351014595938 -317.68422926308295
46 -34.086863652545389 -34.264862940548234 -308.69526521893914
47 -31.105375578497686 -31.283374866500534 -299.70630117479527
48 -28.123887504449982 -28.30188679245283 -290.71733713065146
49 -24.697401210395157 -24.875400498398005 -285.06585973656109
50 -21.270914916340335 -21.448914204343183 -279.41438234247062
51 -17.844428622285509 -18.022427910288361 -273.7629049483802
52 -14.417942328230687 -15.641687433250267 -268.11142755428978
53 -10.991456034175863 -13.928444286222854 -262.45995016019936
54 -7.5649697401210396 -12.215201139195443 -256.80847276610893
55 -4.138483446066215 -10.50195799216803 -251.15699537201851
56 -3.6044855820576718 -8.7887148451406194 -245.50551797792806
57 -3.2039871840512641 -7.6094695621217516 -243.99252402990388
58 -3.2039871840512641 -6.830722677109291 -243.99252402990388
59 -3.2039871840512641 -6.0519757920968322 -243.99252402990388
60 -3.2039871840512641 -5.4734781060875761 -242.47953008187966
61 -2.8034887860448556 -4.7169811320754711 -240.96653613385547
62 -2.402990388038448 -4.316482734069063 -240.0765396938412
63 -2.402990388038448 -4.316482734069063 -238.91954432182271
64 -2.135991456034176 -4.0049839800640799 -233.26806692773226
65 -1.8689925240299039 -3.6934852260590958 -227.61658953364187
66 -1.6019935920256321 -3.3819864720541122 -221.96511213955145
67 -1.33499466002136 -3.0704877180491277 -216.31363474546103
68 -1.067995728017088 -2.7589889640441441 -210.66215735137058
69 -0.80099679601281604 -2.4474902100391596 -205.01067995728016
70 -0.53399786400854399 -2.135991456034176 -199.35920256318977
71 -0.26699893200427199 -1.8244927020291919 -193.70772516909932
72 0 -1.5129939480242081 -188.0562477750089
73 0.26699893200427199 -1.201495194019224 -182.40477038091848
74 0.53399786400854399 -0.88999644001423994 -176.75329298682803
75 0.80099679601281604 -0.578497686009256 -171.10181559273764
76 1.067995728017088 -0.26699893200427199 -165.45033819864722
77 1.33499466002136 0.044499822000712001 -159.79886080455677
78 1.6019935920256321 0.35599857600569601 -154.14738341046635
79 1.8689925240299039 0.66749733001068001 -148.49590601637593
80 2.135991456034176 0.97899608401566396 -142.84442862228553
81 2.402990388038448 1.290494838020648 -137.19295122819508
82 2.66998932004272 1.6019935920256321 -131.54147383410466
83 2.9369882520469921 1.9134923460306159 -125.88999644001426
84 3.2039871840512641 2.2249911000356 -120.23851904592382
85 3.4709861160555358 2.5364898540405836 -114.58704165183339
86 3.7379850480598078 2.8479886080455681 -108.93556425774297
87 4.0049839800640799 3.1594873620505517 -103.28408686365255
88 4.0939836240655039 3.4709861160555358 -97.632609469562126
89 4.0939836240655039 3.7824848700605198 -91.981132075471692
90 4.0939836240655039 4.0939836240655039 -86.329654681381271
91 4.4499822000711999 4.138483446066215 -80.322178711285147
92 4.4499822000711999 4.4499822000711999 -74.670701317194741
93 4.4499822000711999 4.4499822000711999 -69.019223923104306
94 4.4499822000711999 4.4499822000711999 -63.367746529013893
95 4.4499822000711999 4.4499822000711999 -57.716269134923465
96 4.4499822000711999 4.4499822000711999 -52.064791740833037
97 4.4499822000711999 4.4499822000711999 -46.413314346742609
98 4.4499822000711999 4.4499822000711999 -40.761836952652189
99 4.4499822000711999 4.4499822000711999 -35.110359558561768
100 4.4499822000711999 4.4499822000711999 -29.458882164471341
101 4.4499822000711999 4.4499822000711999 -23.80740477038092
102 4.4499822000711999 4.4499822000711999 -18.155927376290496
103 4.4499822000711999 4.4499822000711999 -12.50444998220007
104 4.4499822000711999 4.4499822000711999 -6.8529725881096475
105 4.4499822000711999 4.4499822000711999 -1.201495194019224
106 4.4499822000711999 4.4499822000711999 4.4499822000711999

